Time Aggregation Features for XGBoost Models

This paper studies time aggregation features for XGBoost models in click-through rate prediction. The setting is the Avazu click-through rate prediction dataset with strict out-of-time splits and a no-lookahead feature constraint. Features for hour H use only impressions from hours strictly before H. This paper compares a strong time-aware target encoding baseline to models augmented with entity history time aggregation under several window designs. Across two rolling-tail folds on a deterministic ten percent sample, a trailing window specification improves ROC AUC by about 0.0066 to 0.0082 and PR AUC by about 0.0084 to 0.0094 relative to target encoding alone. Within the time aggregation design grid, event count windows provide the only consistent improvement over trailing windows, and the gain is small. Gap windows and bucketized windows underperform simple trailing windows in this dataset and protocol. These results support a practical default of trailing windows, with an optional event count window when marginal ROC AUC gains matter.

==> ARXIV_BUILD_INSTRUCTIONS.txt <==
Build locally (from this folder):
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex


==> tables/cat_cols_10pct_sample.txt <==
C1
banner_pos
site_id
site_domain
site_category
app_id
app_domain
app_category
device_id
device_ip
device_model
device_type
device_conn_type
C14
C15
C16
C17
C18
C19
C20
C21


==> tables/event_count_sweep_1pct_inference_vs_baseline.csv <==
run_id,fold_id,run_dir,baseline_run_id,baseline_run_dir,split,delta_roc_auc,delta_roc_ci_low,delta_roc_ci_high,delta_roc_p_value,delta_pr_auc,delta_pr_ci_low,delta_pr_ci_high
event10,single,runs/20251228_201836_event_counts_A3_1pct_event10,event0,runs/20251228_201743_event_counts_A3_1pct_event0,test,-0.0014728084794674023,-0.002328963810521533,-0.0006166531484132716,0.0007472077804711041,-0.0014116879089330825,-0.0032493800207761825,0.00015981546393701167
event20,single,runs/20251228_201935_event_counts_A3_1pct_event20,event0,runs/20251228_201743_event_counts_A3_1pct_event0,test,-0.0007709057449113432,-0.0016970351023104032,0.0001552236124877168,0.10279227032089366,0.00016708268012639583,-0.0016049416904212702,0.0029713771626907995
event50,single,runs/20251228_202034_event_counts_A3_1pct_event50,event0,runs/20251228_201743_event_counts_A3_1pct_event0,test,-0.00030780144110309493,-0.001091857908267399,0.00047625502606120904,0.44163568446362644,0.0008681733232647626,-0.00045720048188443855,0.0025680912232779823
event100,single,runs/20251228_202134_event_counts_A3_1pct_event100,event0,runs/20251228_201743_event_counts_A3_1pct_event0,test,-0.0008752972254587599,-0.0017866997715614064,3.6105320643886585e-05,0.05979261080632625,-0.0004599151558839043,-0.002620281554497536,0.0013233564895101773
event200,single,runs/20251228_202233_event_counts_A3_1pct_event200,event0,runs/20251228_201743_event_counts_A3_1pct_event0,test,-0.0002573407109157655,-0.0012225404175128917,0.0007078589956813607,0.6012777662716324,0.0007417497891291036,-0.0013932608666306107,0.003072332288674542
event500,single,runs/20251228_202332_event_counts_A3_1pct_event500,event0,runs/20251228_201743_event_counts_A3_1pct_event0,test,-0.0007405973514773567,-0.001744338206181419,0.0002631435032267055,0.14813952077270187,-3.5133210921821645e-05,-0.0014812358094809478,0.00176097651801778
event1000,single,runs/20251228_202435_event_counts_A3_1pct_event1000,event0,runs/20251228_201743_event_counts_A3_1pct_event0,test,-2.9689771183560865e-05,-0.0008630981053322592,0.0008037185629651374,0.9443347199388246,0.0025881449953858173,0.0003081007016856416,0.00430718504454418


==> tables/event_count_sweep_1pct_summary.csv <==
event_count,run_id,description,fold_id,run_tag,returncode,runtime_seconds,run_dir,skipped,train_roc_auc,train_pr_auc,val_roc_auc,val_pr_auc,test_roc_auc,test_pr_auc,best_iteration
0,event0,no event-count window,single,event_counts_A3_1pct_event0,0,53.405,runs/20251228_201743_event_counts_A3_1pct_event0,False,0.7531985609244888,0.39228759170414934,0.7470366483119131,0.35395479683594083,0.738158961747022,0.36069648327810566,191
10,event10,event window last10,single,event_counts_A3_1pct_event10,0,58.755,runs/20251228_201836_event_counts_A3_1pct_event10,False,0.7519716822629121,0.38983291842413736,0.7469740237963922,0.3523231754441207,0.7366861532675546,0.3591738671168735,171
20,event20,event window last20,single,event_counts_A3_1pct_event20,0,59.68,runs/20251228_201935_event_counts_A3_1pct_event20,False,0.7528123052983943,0.3906951030918296,0.7473716883153205,0.3525332222548896,0.7373880560021108,0.3606578693808604,178
50,event50,event window last50,single,event_counts_A3_1pct_event50,0,59.624,runs/20251228_202034_event_counts_A3_1pct_event50,False,0.7524929112681831,0.39063170431643984,0.7475137487457841,0.3539568629620054,0.737851160305919,0.3614350911065001,177
100,event100,event window last100,single,event_counts_A3_1pct_event100,0,58.561,runs/20251228_202134_event_counts_A3_1pct_event100,False,0.7514235734919367,0.38899215699334444,0.7473539070274703,0.3538247947570318,0.7372836645215634,0.3600368289228161,170
200,event200,event window last200,single,event_counts_A3_1pct_event200,0,59.659,runs/20251228_202233_event_counts_A3_1pct_event200,False,0.7521017779698007,0.39009715174400683,0.7473933286301442,0.3531493560548959,0.7379016210361062,0.36152932791666115,176
500,event500,event window last500,single,event_counts_A3_1pct_event500,0,62.958,runs/20251228_202332_event_counts_A3_1pct_event500,False,0.7559544436918737,0.3960919197652386,0.7465334224706984,0.35206868441688366,0.7374183643955446,0.36052269095274936,216
1000,event1000,event window last1000,single,event_counts_A3_1pct_event1000,0,56.048,runs/20251228_202435_event_counts_A3_1pct_event1000,False,0.7523278161379797,0.3910410178372874,0.7473609143430718,0.35451424295844025,0.7381292719758386,0.3630693146240759,177


==> tables/feature_counts_10pct_te_timeagg_grid.csv <==
run_id,description,n_cat_cols,n_te_features,time_agg_entities,time_agg_windows,time_agg_bucket_edges,time_agg_calendar,time_agg_event_windows,n_time_agg_features,n_total_features
A4_calendar,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",21,42,4,1 2 4 8 16 24 48 96 168,,True,,92,136
A4_event50,A4 event windows last50,21,42,4,1 2 4 8 16 24 48 96 168,,False,50,84,128
A4_bucket,"A4 bucket edges (1, 2, 4, 8, 16, 24, 48, 96, 168)",21,42,4,,1 2 4 8 16 24 48 96 168,False,,76,120
A4_gap1,"A4 gap g=1 windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",21,42,4,1 2 4 8 16 24 48 96 168,,False,,76,120
A4_trailing,"A4 trailing windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",21,42,4,1 2 4 8 16 24 48 96 168,,False,,76,120
A2_calendar,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",21,42,4,1 3 6 12 24,,True,,60,104
A3_calendar,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",21,42,4,1 6 24 48 168,,True,,60,104
A2_event50,A2 event windows last50,21,42,4,1 3 6 12 24,,False,50,52,96
A3_event50,A3 event windows last50,21,42,4,1 6 24 48 168,,False,50,52,96
A1_calendar,"A1 calendar windows on trailing (1, 6, 24)",21,42,4,1 6 24,,True,,44,88
A2_bucket,"A2 bucket edges (1, 3, 6, 12, 24)",21,42,4,,1 3 6 12 24,False,,44,88
A2_gap1,"A2 gap g=1 windows (1, 3, 6, 12, 24)",21,42,4,1 3 6 12 24,,False,,44,88
A2_trailing,"A2 trailing windows (1, 3, 6, 12, 24)",21,42,4,1 3 6 12 24,,False,,44,88
A3_bucket,"A3 bucket edges (1, 6, 24, 48, 168)",21,42,4,,1 6 24 48 168,False,,44,88
A3_gap1,"A3 gap g=1 windows (1, 6, 24, 48, 168)",21,42,4,1 6 24 48 168,,False,,44,88
A3_trailing,"A3 trailing windows (1, 6, 24, 48, 168)",21,42,4,1 6 24 48 168,,False,,44,88
A1_event50,A1 event windows last50,21,42,4,1 6 24,,False,50,36,80
A1_bucket,"A1 bucket edges (1, 6, 24)",21,42,4,,1 6 24,False,,28,72
A1_gap1,"A1 gap g=1 windows (1, 6, 24)",21,42,4,1 6 24,,False,,28,72
A1_trailing,"A1 trailing windows (1, 6, 24)",21,42,4,1 6 24,,False,,28,72


==> tables/note_grid_master_results.csv <==
run_id,description,length_set,shape,test_roc_auc_A,test_roc_auc_B,test_pr_auc_A,test_pr_auc_B,val_roc_auc_A,val_roc_auc_B,val_pr_auc_A,val_pr_auc_B,test_roc_auc_mean,test_roc_auc_std,test_pr_auc_mean,test_pr_auc_std,val_roc_auc_mean,val_roc_auc_std,val_pr_auc_mean,val_pr_auc_std,delta_roc_auc_A,delta_roc_auc_B,delta_roc_ci_low_A,delta_roc_ci_low_B,delta_roc_ci_high_A,delta_roc_ci_high_B,delta_roc_p_value_A,delta_roc_p_value_B,delta_pr_auc_A,delta_pr_auc_B,delta_pr_ci_low_A,delta_pr_ci_low_B,delta_pr_ci_high_A,delta_pr_ci_high_B
A1_bucket,"A1 bucket edges (1, 6, 24)",A1,bucket,0.7362098523034507,0.7381486465733952,0.3589642102891313,0.3388110108062937,0.7385842103898104,0.7484939261706901,0.3396011897940125,0.3470628112840942,0.737179249438423,0.0013709345756033615,0.3488876105477125,0.01425046401691966,0.7435390682802503,0.007007227228291404,0.34333200053905333,0.005276163154284061,-0.0029999541145717,-0.0025130509305203,-0.0034597850780666,-0.003052045562484,-0.0025401231510768,-0.0019740562985566,0.0,0.0,-0.0036888555423384,-0.0006792868268069,-0.0050176584578881,-0.0028473480803337,-0.0024321228612445,0.0019770664027403
A1_calendar,"A1 calendar windows on trailing (1, 6, 24)",A1,calendar,0.7379401403766486,0.7384429205530699,0.3609311833508499,0.3393141450861605,0.7392805767000402,0.7501735414421431,0.3402581756757322,0.3480039804492804,0.7381915304648592,0.0003555192721937109,0.3501226642185052,0.015285554346130962,0.7447270590710917,0.007702489236366921,0.3441310780625063,0.005477111081123057,-0.0012696660413741,-0.0022187769508457,-0.0016739932307467,-0.0026466782064984,-0.0008653388520015,-0.001790875695193,7.523481837523605e-10,0.0,-0.0017163024538372,-0.0002726727297426,-0.0025542341663123,-0.0030576559821592,-0.000814174575018,0.0028483753284869
A1_event50,A1 event windows last50,A1,event50,0.7394104210679624,0.7415599180014741,0.3632905126945195,0.3418947194741832,0.7420387675063471,0.7535458517299445,0.3426534619518764,0.3519750411879589,0.7404851695347183,0.0015199238578258415,0.35259261608435133,0.015129110474964957,0.7477923096181458,0.008136737286190434,0.3473142515699177,0.006591351889201661,0.0002006146499397,0.0008982204975584,-0.0001910380054434,0.0004925293355461,0.0005922673053228,0.0013039116595708,0.3154054156545607,1.4283445412210938e-05,0.0007117243361079,0.0024997793102641,-0.00061257428807,0.0003735828143487,0.0017091664489265,0.0052452405093547
A1_gap1,"A1 gap g=1 windows (1, 6, 24)",A1,gap1,0.7340203110912893,0.7354179104577275,0.3566042527590298,0.3372697177324942,0.7362894073616586,0.7457998102266945,0.3378280138240995,0.3449870301052744,0.7347191107745084,0.0009882519893905021,0.346936985245762,0.013671580828352143,0.7410446087941766,0.006724870357682858,0.34140752196468693,0.005062188959043657,-0.0051894953267334,-0.0052437870461879,-0.005774001045658,-0.0058195683362755,-0.0046049896078087,-0.0046680057561004,0.0,0.0,-0.0060572255787659,-0.0023828003019496,-0.0080188572443911,-0.0056472936412604,-0.0041392674749785,0.0014539365099211
A1_trailing,"A1 trailing windows (1, 6, 24)",A1,trailing,0.7371496311447426,0.7386321298715507,0.3606632731608393,0.3392618355108284,0.7387581128621274,0.7498273618972825,0.3397019439654672,0.3482946507598206,0.7378908805081467,0.0010482849028264,0.34996255433583384,0.015133101689463798,0.744292737379705,0.007827141055400784,0.34399829736264387,0.006075961243034986,-0.0020601752732799,-0.0020295676323647,-0.0025084970694803,-0.0024820253138952,-0.0016118534770795,-0.0015771099508341,0.0,0.0,-0.0020318563329816,-0.0002114299089837,-0.0031618236536623,-0.0025041525657248,-0.0009402409329607,0.0026637734464818
A2_bucket,"A2 bucket edges (1, 3, 6, 12, 24)",A2,bucket,0.7358045296977458,0.736956677484388,0.3583505036915461,0.3369555424689546,0.7377105883865971,0.7464710264750691,0.3379428379426884,0.3437259907029616,0.7363806035910669,0.0008146915128637627,0.34765302308025037,0.015128522163717672,0.7420908074308331,0.006194565178523499,0.340834414322825,0.004089306533426874,-0.0034052767202767,-0.0037050200195274,-0.0039243068764511,-0.0043212912174487,-0.0028862465641024,-0.0030887488216061,0.0,0.0,-0.0043732723445125,-0.0026928883911863,-0.0059446826736437,-0.0048643540364044,-0.0029622951478752,8.418125104469062e-05
A2_calendar,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",A2,calendar,0.7381616761892591,0.7385468610163913,0.361399424241291,0.3393019806231516,0.740071967150558,0.7498902865474706,0.3416049151249877,0.3486981422338981,0.7383542686028253,0.00027236680327537104,0.35035070243222133,0.015625252229273783,0.7449811268490143,0.0069426002254122975,0.3451515286794429,0.005015668989206804,-0.0010481302287637,-0.002114836487524,-0.0015103190205232,-0.0025571206004011,-0.0005859414370041,-0.0016725523746469,8.80084179444296e-06,0.0,-0.001311403720114,-0.0002210784736105,-0.0024600786005185,-0.0027245704346632,-9.630972995932762e-05,0.0029759593395136
A2_event50,A2 event windows last50,A2,event50,0.7396986354979987,0.7417561839170572,0.3636744977559442,0.3419330323296834,0.7425353625562972,0.7536693639420048,0.343127992316228,0.3515431952839894,0.740727409707528,0.0014549064397359078,0.3528037650428138,0.015373537635841858,0.748102363249151,0.007872927881574288,0.3473355938001087,0.005950447083565272,0.0004888290799761,0.0010944864131415,8.022079042919691e-05,0.0006805803120856,0.0008974373695231,0.0015083925141974,0.0190394533777409,2.1868871424857161e-07,0.0011048597856649,0.0025332683363204,8.35308849638839e-05,0.000257936825824,0.002113621271889,0.0052621723517059
A2_gap1,"A2 gap g=1 windows (1, 3, 6, 12, 24)",A2,gap1,0.7335726745050073,0.7344977568694732,0.3558803062925333,0.3362928438882184,0.7357102518310505,0.7445533106455328,0.3372363966558175,0.3437118950866318,0.7340352156872403,0.0006541320130699005,0.3460865750903759,0.013850427492327632,0.7401317812382917,0.0062529868541518485,0.34047414587122465,0.004578868851991637,-0.0056371319130152,-0.0061639406344423,-0.0062205108959246,-0.0067823332239702,-0.0050537529301059,-0.0055455480449144,0.0,0.0,-0.0068373827221861,-0.0033708068172213,-0.0089228329014646,-0.0064324924884251,-0.0050348189634176,-0.000104799884463
A2_trailing,"A2 trailing windows (1, 3, 6, 12, 24)",A2,trailing,0.7369566051017471,0.7382697005650563,0.360012645520288,0.3389879215293518,0.738634803982723,0.750080009448986,0.339455737940426,0.3483239429552858,0.7376131528334017,0.000928498706451195,0.3495002835248199,0.014866724906566472,0.7443574067158545,0.00809298239726794,0.34388984044785587,0.006270767902959911,-0.0022532013162753,-0.0023919969388593,-0.0027002456682955,-0.0028622667685547,-0.0018061569642552,-0.001921727109164,0.0,0.0,-0.0026920159673779,-0.0005368453818394,-0.0037185263184717,-0.0031442396748664,-0.0017952272481941,0.0026370578496088
A3_bucket,"A3 bucket edges (1, 6, 24, 48, 168)",A3,bucket,0.7385600355798057,0.7402379234673024,0.3610053101620968,0.3398933783859325,0.7410949423369755,0.7519241183925742,0.3413530975245867,0.3492093307464628,0.739398979523554,0.0011864459033197492,0.35044934427401464,0.01492839012287355,0.7465095303647749,0.007657383823576861,0.34528121413552476,0.005555195785771642,-0.000649770838217,-0.0004237740366129,-0.0009977728261553,-0.0009075269028672,-0.0003017688502787,5.997882964132751e-05,0.0002526677049623,0.0859874144855101,-0.0015954161594864,0.0003452577627571,-0.0026110797242066,-0.0014534741850919,-0.0005810998703145,0.0023269397838052
A3_calendar,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",A3,calendar,0.7391304588302046,0.7413664259986705,0.3625898996387733,0.3410176609171266,0.7417716544543455,0.7547653614410621,0.3428809388058814,0.3531622951050678,0.7402484424144375,0.00158106754733277,0.35180378027794995,0.015253876285451407,0.7482685079477038,0.009187938323058361,0.3480216169554746,0.007270016758949742,-7.934758781791285e-05,0.000704728494755,-0.0002346158447983,0.0005384784382053,7.59206691625256e-05,0.0008709785513046,0.3165314431948667,0.0,-2.5684005808003502e-05,0.0014419410494923,-0.0008415663358354,0.000390049262234,0.0006533655135589,0.0028697991197327
A3_event50,A3 event windows last50,A3,event50,0.7398859117980204,0.7422379694543583,0.3639389748301791,0.3422540805347104,0.7426574983675018,0.7551109729201113,0.3436808637105055,0.3541574561105834,0.7410619406261894,0.001663155918538222,0.35309652768244476,0.01533353580563941,0.7488842356438066,0.008805936305484268,0.34891915991054445,0.007408069529822546,0.0006761053799978,0.0015762719504426,0.0004538684407998,0.0013184257256584,0.0008983423191958,0.0018341181752267,2.4803537002071607e-09,0.0,0.0013307290456496,0.0028350661742891,0.0006752931653851,0.0005667566793625,0.0019473918388286,0.005913316286069
A3_gap1,"A3 gap g=1 windows (1, 6, 24, 48, 168)",A3,gap1,0.7364583015757988,0.7390737384090879,0.3588341011443011,0.3403771779061132,0.7395282777725829,0.7513684843370084,0.3408636616729792,0.3494969311904459,0.7377660199924434,0.0018493931205837359,0.3496056395252072,0.013051015581562216,0.7454483810547956,0.008372290352354764,0.34518029643171255,0.006104643419611802,-0.0027515048422236,-0.0015879590948275,-0.0031285849422283,-0.0019811027297229,-0.0023744247422189,-0.0011948154599321,0.0,2.4424906541753444e-15,-0.0037635460170185,0.0009481631594713,-0.0049632621170043,-0.0016898110553501,-0.0025647940265857,0.0043782903608874
A3_trailing,"A3 trailing windows (1, 6, 24, 48, 168)",A3,trailing,0.7392098064180226,0.7406616975039155,0.3625117051383232,0.3395063605237299,0.7420023043681131,0.7547847075681753,0.3430305099717882,0.3529071418996632,0.7399357519609691,0.0010266420323791997,0.3510090328310266,0.016267235180512346,0.7483935059681441,0.009038523982624598,0.3479688259357257,0.006983833411483994,,,,,,,,,,,,,,
A4_bucket,"A4 bucket edges (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,bucket,0.7380449976859966,0.7390784712826448,0.360969010642437,0.3398382539318378,0.7411850556147266,0.7498073157419847,0.3418760905723151,0.3471909275270257,0.7385617344843207,0.0007307761883671805,0.35040363228713745,0.014941701361667852,0.7454961856783556,0.0060968586051385765,0.3445335090496704,0.003758157251576709,-0.0011648087320259,-0.0015832262212706,-0.0016173115925062,-0.0020942650246667,-0.0007123058715456,-0.0010721874178744,4.529648465201319e-07,1.2626726331177451e-09,-0.0016924653230383,0.0002323291878076,-0.0030150418110115,-0.0023242992113727,-0.0005220568097112,0.0034690122936051
A4_calendar,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,calendar,0.7391459869636086,0.7410390972061363,0.3628392204790689,0.3392795805285999,0.7416065238323163,0.7547090409240976,0.3423258737771715,0.3531064085288068,0.7400925420848724,0.0013386310900250433,0.35105940050383444,0.01665918117129013,0.748157782378207,0.009264878686211227,0.34771614115298916,0.007622989227698566,-6.381945441424897e-05,0.0003773997022207,-0.000282612354902,0.0001302375798187,0.0001549734460735,0.0006245618246227,0.5675254482675898,0.0027649304749495,0.0002264165738146,-0.0002042378324979,-0.0009647683807513,-0.0012626249164345,0.0013046303983328,0.0007144470170662
A4_event50,A4 event windows last50,A4,event50,0.7398846243045338,0.7425408808071934,0.3640526432286624,0.3422599742656749,0.7428793305747963,0.7546099290475983,0.3435517450511576,0.3533570607801673,0.7412127525558636,0.0018782569856014295,0.35315630874716863,0.015409744003882056,0.7487446298111973,0.008294785727494853,0.34845440291566243,0.00693340524365789,0.0006748178865113,0.0018791833032778,0.0004129771855906,0.00158006669759,0.000936658587432,0.0021782999089656,4.389640142488105e-07,0.0,0.0014354906559863,0.0028515030556784,0.0003533625073001,0.0002065715957841,0.002497567099008,0.0061573192964005
A4_gap1,"A4 gap g=1 windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,gap1,0.7367484543133752,0.7394355462869865,0.3598383695856694,0.3403849445731853,0.7396065192188749,0.7510321784074071,0.3410040444890608,0.3491872347834041,0.7380920003001809,0.0019000609562124778,0.3501116570794274,0.0137556487436315,0.745319348813141,0.00807916109173752,0.34509563963623247,0.005786389348870073,-0.0024613521046472,-0.0012261512169289,-0.0028376697689065,-0.0016476060014651,-0.0020850344403879,-0.0008046964323926,0.0,1.1828287904691592e-08,-0.0027902278031703,0.0008674408316921,-0.0042229693040118,-0.0017198106140446,-0.0016346397004606,0.0046383274381357
A4_trailing,"A4 trailing windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,trailing,0.7392381672227747,0.7413767637861616,0.3631543017452573,0.3412203063932533,0.7417426203015045,0.7545631182859365,0.3424306073147498,0.3527440015777268,0.7403074655044681,0.0015122161321931128,0.3521873040692553,0.015509676851916258,0.7481528692937205,0.009065461062980309,0.3475873044462383,0.007292671020401475,2.836080475210334e-05,0.000715066282246,-0.000193780541817,0.000483987642004,0.0002505021513212,0.000946144922488,0.8024104376740187,1.3191030490133924e-09,0.0005377703562254,0.0016046871092759,-0.0006067875952727,-8.927997804203668e-05,0.0017385872258071,0.0036845751358272


==> tables/paper_full_grid_10pct_mem_from_sweeplog.txt <==
min_avail_gib=6.45
min_swap_free_gib=5.57


==> tables/paper_full_grid_10pct_runtime_from_sweeplog.csv <==
run_name,status,start_utc,end_utc,wall_seconds
A4_bucket_foldA,OK,2025-12-21T18:30:06Z,2025-12-21T18:51:18Z,1272.0
A4_gap1_foldB,OK,2025-12-21T18:30:06Z,2025-12-21T18:46:52Z,1006.0
A4_gap1_foldA,OK,2025-12-21T18:30:06Z,2025-12-21T18:46:40Z,994.0
A4_calendar_foldA,OK,2025-12-21T18:46:54Z,2025-12-21T19:03:09Z,975.0
A4_bucket_foldB,OK,2025-12-21T18:46:54Z,2025-12-21T19:02:52Z,958.0
A4_calendar_foldB,OK,2025-12-21T19:02:52Z,2025-12-21T19:18:19Z,927.0
A4_event50_foldB,OK,2025-12-21T19:16:53Z,2025-12-21T19:32:07Z,914.0
A4_event50_foldA,OK,2025-12-21T19:02:52Z,2025-12-21T19:16:47Z,835.0


==> tables/rolling_tail_splits_10pct.csv <==
sample,fold_id,split,start_hour,end_hour,n_rows,click_rate
10pct,A,test,2014-10-30 00:00,2014-10-30 23:00,421303,0.1690968257999587
10pct,A,train,2014-10-21 00:00,2014-10-28 23:00,3238511,0.17149053994258473
10pct,A,val,2014-10-29 00:00,2014-10-29 23:00,382897,0.1570448449583047
10pct,B,test,2014-10-29 00:00,2014-10-29 23:00,382897,0.1570448449583047
10pct,B,train,2014-10-21 00:00,2014-10-27 23:00,2708333,0.1752085138718171
10pct,B,val,2014-10-28 00:00,2014-10-28 23:00,530178,0.1524978403479586


==> tables/te_grid_master_results.csv <==
run_id,description,length_set,shape,test_roc_auc_A,test_roc_auc_B,test_pr_auc_A,test_pr_auc_B,val_roc_auc_A,val_roc_auc_B,val_pr_auc_A,val_pr_auc_B,test_roc_auc_mean,test_roc_auc_std,test_pr_auc_mean,test_pr_auc_std,val_roc_auc_mean,val_roc_auc_std,val_pr_auc_mean,val_pr_auc_std,delta_roc_auc_A,delta_roc_auc_B,delta_roc_ci_low_A,delta_roc_ci_low_B,delta_roc_ci_high_A,delta_roc_ci_high_B,delta_roc_p_value_A,delta_roc_p_value_B,delta_pr_auc_A,delta_pr_auc_B,delta_pr_ci_low_A,delta_pr_ci_low_B,delta_pr_ci_high_A,delta_pr_ci_high_B
A3_event50,A3 event windows last50,A3,event50,0.7486389273944882,0.7524491814824986,0.3784370299527096,0.3574483160922136,0.7546349667113824,0.7643336940400207,0.3594663863032987,0.3694710547195793,0.7505440544384934,0.0026942565036759502,0.36794267302246164,0.014841261899140822,0.7594843303757015,0.006858035862959471,0.36446872051143897,0.00707436888067492,0.0003309493616583,0.0004720574825025,4.1694005228297935e-05,0.0001822434285925,0.0006202047180883,0.0007618715364126,0.0249304830311398,0.0014107340884259,-0.0001946229785407,0.001157239224099,-0.0009937104621249,0.000389265203983,0.0005531707974372,0.0020927191099065
A1_event50,A1 event windows last50,A1,event50,0.7485810091339999,0.7521776667004261,0.3774076651431337,0.3575779553821291,0.754291905254209,0.7631834590696063,0.359239292465886,0.3683458497639748,0.750379337917213,0.002543220954825823,0.36749281026263136,0.014021722240967382,0.7587376821619076,0.006287277998152551,0.36379257111493035,0.006439308418742448,0.00027303110117,0.00020054270043,-3.111595584812549e-05,-0.0001775934162569,0.0005771781581882,0.0005786788171169,0.078501337022411,0.2985919553822076,-0.001154885210606,0.0013009061552914,-0.0022115032639024,0.0004431669467921,-0.0001469815542224,0.0021782956393608
A2_event50,A2 event windows last50,A2,event50,0.7483728582052844,0.752163778845577,0.3787602422079558,0.3571257332101969,0.7545242361835952,0.7629955915552071,0.3604377995201582,0.3684000878021413,0.7502683185254306,0.0026805856916909264,0.36794298770907635,0.015297908019956676,0.7587599138694012,0.005990152829107836,0.36441894366114974,0.005630188037952426,6.488017245442901e-05,0.000186654845581,-0.0002546666836809,-0.0001928242354773,0.0003844270285898,0.0005661339266393,0.6906690496573438,0.3350209025702524,0.0001236381160971,0.0008172806959122,-0.0007862765127656,-2.8833500229549765e-05,0.0007950632387818,0.001710314936269
A3_trailing,"A3 trailing windows (1, 6, 24, 48, 168)",A3,trailing,0.7483079780328299,0.7519771239999959,0.3787491816902144,0.356292916035292,0.7536381692238925,0.7642582137370539,0.3590027754697106,0.3683299548479239,0.7501425510164129,0.0025944779945463905,0.36752104886275316,0.015878977724722156,0.7589481914804732,0.00750950549175945,0.36366636515881723,0.006595311787677979,,,,,,,,,,,,,,
A3_calendar,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",A3,calendar,0.7483499448230259,0.7517800292209833,0.3774107245430668,0.3564040468382937,0.753375375644209,0.7641885145091248,0.3588770985461923,0.3675787121784846,0.7500649870220046,0.002425435937837846,0.36690738569068027,0.01485396425524534,0.7587819450766669,0.007646043817293852,0.36322790536233845,0.00615297000665917,4.1966790195857584e-05,-0.0001970947790127,-0.0001802539613472,-0.0004360958801207,0.0002641875417389,4.1906322095220505e-05,0.711276139891762,0.1060283920481743,-0.0013076288506462,6.257980456494922e-05,-0.0024010361067757,-0.0006577649555337,-0.0002525524043942,0.0007724304275442
A2_calendar,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",A2,calendar,0.7478069126221357,0.7515585468345538,0.3765539647087523,0.3565622739482345,0.7539078134857969,0.7624977811875033,0.3587534861831842,0.367665897932812,0.7496827297283448,0.0026528059921322425,0.36655811932849336,0.01413626010414658,0.7582027973366501,0.006074024412050051,0.36320969205799813,0.00630202678488847,-0.0005010654106942,-0.0004185771654423,-0.0008251917409197,-0.0007824387404404,-0.0001769390804688,-5.4715590444309e-05,0.0024463524512934,0.0241526013926531,-0.0020241932501218,0.0002126641916377,-0.003324505171968,-0.000914180208618,-0.0008392292888214,0.0013612251103936
A4_calendar,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,calendar,0.7473197570009996,0.7519294303986108,0.3772209462181327,0.3561827974984202,0.7535619663426544,0.7638988793823437,0.3580810790224064,0.3677769182711152,0.7496245936998052,0.003259531318506153,0.3667018718582764,0.014876217623319766,0.758730422862499,0.007309301306899959,0.36292899864676076,0.006855993682056703,-0.0009882210318302,-4.769360138534573e-05,-0.0012829344472833,-0.0003267406606619,-0.0006935076163772,0.0002313534578912,4.9620085817991815e-11,0.7376332605858957,-0.0014898697171027,-0.0001512605834262,-0.0022477236507168,-0.0015859024939304,-0.0006930519432166,0.0012553880104223
A4_event50,A4 event windows last50,A4,event50,0.7475099879779774,0.7517246958760859,0.3769464740301469,0.3559771457335828,0.7535227909913954,0.7638500655810481,0.3582311468833087,0.3690074875667293,0.7496173419270317,0.0029802485354730322,0.36646180988186483,0.014827554235427422,0.7586864282862218,0.007302485893518874,0.363619317225019,0.007620023573623175,-0.0007979900548524,-0.00025242812391,-0.0010948881601377,-0.0006460993377527,-0.0005010919495671,0.0001412430899327,1.379875724794033e-07,0.2088407412715673,-0.0017241111047866,-0.0002645907947477,-0.0027042632337817,-0.0013912458043881,-0.0009158848064389,0.0006477251563342
A1_calendar,"A1 calendar windows on trailing (1, 6, 24)",A1,calendar,0.7468366636697206,0.751804317104078,0.3759571418262349,0.3572498499748279,0.7540466611972914,0.7629952773944711,0.3600280415027114,0.3666928831613398,0.7493204903868993,0.003512661430018798,0.36660349590053143,0.013228052925765763,0.7585209692958812,0.006327627195261646,0.36336046233202557,0.004712754732350763,-0.0014713143631092,-0.0001728068959179,-0.001832561768477,-0.0005341735625263,-0.0011100669577413,0.0001885597706905,1.3322676295501878e-15,0.3486237368518965,-0.00272787639719,0.0009267360202637,-0.0038084357188641,-0.0002658503543954,-0.0015073665361563,0.0022094287501246
A1_trailing,"A1 trailing windows (1, 6, 24)",A1,trailing,0.7473209833447105,0.7510807455814662,0.3760958583244077,0.3564577708000201,0.7542952182347843,0.7624414376858535,0.3591527862099121,0.3675436755254164,0.7492008644630883,0.0026585533732590757,0.3662768145622139,0.013886224858029383,0.7583683279603188,0.0057602470148848195,0.3633482308676642,0.005933254735178859,-0.0009869946881193,-0.0008963784185299,-0.0013079390754958,-0.0012760885832987,-0.0006660503007429,-0.0005166682537611,1.6657384360740932e-09,3.712340896688815e-06,-0.002437370216148,0.0001624645359115,-0.0038979521632711,-0.0010724216220145,-0.0013097916751783,0.0013981409222333
A3_bucket,"A3 bucket edges (1, 6, 24, 48, 168)",A3,bucket,0.7471455615602183,0.7506445517577418,0.3746466749447235,0.354693694509548,0.7536426760367608,0.7622453257987802,0.3591911005018058,0.3655529483591617,0.74889505665898,0.0024741596959741473,0.36467018472713575,0.014108887770595078,0.7579440009177705,0.006082991982896803,0.3623720244304838,0.004498505760813434,-0.0011624164726116,-0.0013325722422542,-0.001482778921817,-0.0017136736470195,-0.0008420540234062,-0.0009514708374889,1.1470824290427117e-12,7.217781927693068e-12,-0.0039586777252008,-0.0016055982763934,-0.0055263766064652,-0.002750442881316,-0.0022234488474503,-0.0004290536846018
A4_trailing,"A4 trailing windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,trailing,0.7456017405649966,0.7519678715356674,0.375092068137673,0.3558672614479847,0.7536418453699982,0.7638027398110372,0.3587708290306203,0.3673066335798711,0.7487848060503319,0.0045015343792830145,0.36547966479282884,0.013593991177279092,0.7587222925905177,0.007184837362179342,0.36303873130524567,0.006035725279658236,-0.0027062374678331,-9.252464328701748e-06,-0.0030994266265933,-0.0003521314128105,-0.0023130483090729,0.000333626484153,0.0,0.9578204135843238,-0.0036155825684816,-0.0004201562056442,-0.0047383842989769,-0.0014732242388176,-0.0024274731617607,0.0004635925776666
A4_bucket,"A4 bucket edges (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,bucket,0.7464534641104871,0.7507974779879206,0.3756410479319095,0.3556405310110294,0.7536526106247262,0.76190150380824,0.3604775520621808,0.3657779699079092,0.7486254710492038,0.0030716816703017314,0.36564078947146944,0.014142501141990619,0.757777057216483,0.005832848307346092,0.36312776098504496,0.003747961401836747,-0.0018545139223428,-0.0011796460120754,-0.0022498601657261,-0.0016027936217756,-0.0014591676789594,-0.0007564984023752,0.0,4.656155705440312e-08,-0.0030335779424302,-0.0006237560517157,-0.0042802207413657,-0.0018478597148458,-0.0019238566336186,0.0007638306769194
A3_gap1,"A3 gap g=1 windows (1, 6, 24, 48, 168)",A3,gap1,0.7460469753685386,0.7504355765943183,0.3742289017832227,0.3542958246508741,0.7521158843786432,0.7622600597803859,0.3567887020863893,0.3660059043907308,0.7482412759814284,0.0031032096866723956,0.3642623632170484,0.014094814010198194,0.7571879720795145,0.007173015216118092,0.36139730323856,0.00651754625296815,-0.0022610026642913,-0.0015415474056776,-0.002599003767621,-0.001899533762781,-0.0019230015609615,-0.0011835610485743,0.0,0.0,-0.004493725242731,-0.0020460525092322,-0.0057721060210936,-0.0035956030247612,-0.0034288443274359,-0.0006244094118157
A4_gap1,"A4 gap g=1 windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",A4,gap1,0.7451183520908176,0.7510408971489981,0.3730237373197577,0.3560952331342218,0.7524964418717427,0.7626386155117975,0.3572086399633243,0.367447243544763,0.7480796246199078,0.004187871772522359,0.3645594852269898,0.01197026010493729,0.75756752869177,0.007171599756854213,0.36232794175404365,0.007239786022316168,-0.0031896259420122,-0.0009362268509978,-0.0036016219474547,-0.0013300639104715,-0.0027776299365697,-0.000542389791524,0.0,3.174199857181037e-06,-0.0056774563309963,-0.0002052358651197,-0.0074791382971986,-0.0017577588143787,-0.0037387616883481,0.0015314733404568
A2_trailing,"A2 trailing windows (1, 3, 6, 12, 24)",A2,trailing,0.744609089201857,0.751520400465178,0.3720474682039157,0.3565977816034018,0.7536912449760466,0.7622469888164664,0.3589500944051881,0.3678272693091513,0.7480647448335175,0.004887035061185249,0.36432262490365874,0.010924578162430343,0.7579691168962565,0.006049824487655871,0.36338868185716966,0.006277110572371416,-0.0036988888309729,-0.000456723534818,-0.0041676876106242,-0.0008312521250766,-0.0032300900513215,-8.219494455945296e-05,0.0,0.0168436762088475,-0.0065387637620583,0.0002651698447229,-0.0081016615457129,-0.0010537684307517,-0.0048477515362328,0.0017109879832861
A2_bucket,"A2 bucket edges (1, 3, 6, 12, 24)",A2,bucket,0.7456710052565517,0.7499585612080463,0.3737676514620607,0.3557394177978563,0.7540988013544566,0.7622308454332212,0.3600232610705348,0.3662345636430918,0.747814783232299,0.003031759888018535,0.3647535346299585,0.012747886276774563,0.758164823393839,0.005750223513002289,0.3631289123568133,0.004392054169056505,-0.0026369727762781,-0.0020185627919498,-0.0030820207789888,-0.0024802019493199,-0.0021919247735675,-0.0015569236345798,0.0,0.0,-0.0049704924445478,-0.0005872432340758,-0.0065345982032473,-0.0019174073455613,-0.0036020777093992,0.0007593946694681
A2_gap1,"A2 gap g=1 windows (1, 3, 6, 12, 24)",A2,gap1,0.7457513648230314,0.7494442506513966,0.373508720396278,0.3542794192717918,0.7522450902604245,0.7609919677388942,0.357103218866431,0.3649023615328773,0.7475978077372141,0.0026112646113847257,0.36389406983403494,0.013597169222602337,0.7566185289996594,0.006184976379233771,0.36100279019965414,0.005514826666885527,-0.0025566132097983,-0.0025328733485995,-0.0029464484551895,-0.0029791078540943,-0.0021667779644071,-0.0020866388431046,0.0,0.0,-0.005099562958909,-0.0021630715120017,-0.0067595162348429,-0.0041513317099267,-0.0035890999831912,-6.543156006379495e-05
A1_bucket,"A1 bucket edges (1, 6, 24)",A1,bucket,0.7445047257020073,0.7506114514493637,0.372224004038337,0.3549134078345312,0.7533465760277225,0.762964662591802,0.3589350598636855,0.366084231196004,0.7475580885756855,0.004318107186802183,0.3635687059364341,0.0122404399620932,0.7581556193097623,0.006801014231499779,0.36250964552984477,0.005055227528946829,-0.0038032523308224,-0.0013656725506325,-0.0042744034152401,-0.0017669209990466,-0.0033321012464047,-0.0009644241022185,0.0,2.5432100869693383e-11,-0.0063837490967185,-0.0014641240561349,-0.0080857747241764,-0.00297305323762,-0.0046470355049007,0.0001259045203438
A1_gap1,"A1 gap g=1 windows (1, 6, 24)",A1,gap1,0.7441496808828071,0.7496283063787018,0.3719818374787171,0.3556898376053795,0.7521955063279686,0.7615035536681126,0.3578686048894061,0.3665657307900783,0.7468889936307544,0.0038739732397286746,0.3638358375420483,0.01152018358952741,0.7568495299980407,0.006581783393821197,0.3622171678397422,0.006149796701198475,-0.0041582971500226,-0.0023488176212942,-0.0046146073276384,-0.0027930373695278,-0.0037019869724069,-0.0019045978730605,0.0,0.0,-0.0065979855040013,-0.0006780277964423,-0.0078680515608267,-0.0028296186616227,-0.0051813974110132,0.00137110001252


==> tables/te_vs_note_by_fold.csv <==
run_id,fold_id,test_roc_auc_te,test_pr_auc_te,val_roc_auc_te,val_pr_auc_te,test_roc_auc_note,test_pr_auc_note,val_roc_auc_note,val_pr_auc_note,description,delta_test_roc_auc_te_minus_note,delta_test_pr_auc_te_minus_note,delta_val_roc_auc_te_minus_note,delta_val_pr_auc_te_minus_note
A1_trailing,A,0.7473209833447105,0.3760958583244077,0.7542952182347843,0.3591527862099121,0.7371496311447426,0.3606632731608393,0.7387581128621274,0.3397019439654672,"A1 trailing windows (1, 6, 24)",0.010171352199967898,0.01543258516356838,0.015537105372656845,0.019450842244444877
A1_trailing,B,0.7510807455814662,0.3564577708000201,0.7624414376858535,0.3675436755254164,0.7386321298715507,0.3392618355108284,0.7498273618972825,0.3482946507598206,"A1 trailing windows (1, 6, 24)",0.012448615709915511,0.01719593528919172,0.012614075788570989,0.019249024765595812
A1_gap1,A,0.7441496808828071,0.3719818374787171,0.7521955063279686,0.3578686048894061,0.7340203110912893,0.3566042527590298,0.7362894073616586,0.3378280138240995,"A1 gap g=1 windows (1, 6, 24)",0.010129369791517795,0.01537758471968731,0.01590609896631001,0.02004059106530659
A1_gap1,B,0.7496283063787018,0.3556898376053795,0.7615035536681126,0.3665657307900783,0.7354179104577275,0.3372697177324942,0.7457998102266945,0.3449870301052744,"A1 gap g=1 windows (1, 6, 24)",0.014210395920974284,0.018420119872885277,0.015703743441418117,0.021578700684803942
A1_bucket,A,0.7445047257020073,0.372224004038337,0.7533465760277225,0.3589350598636855,0.7362098523034507,0.3589642102891313,0.7385842103898104,0.3396011897940125,"A1 bucket edges (1, 6, 24)",0.008294873398556613,0.013259793749205717,0.014762365637912112,0.01933387006967302
A1_bucket,B,0.7506114514493637,0.3549134078345312,0.762964662591802,0.366084231196004,0.7381486465733952,0.3388110108062937,0.7484939261706901,0.3470628112840942,"A1 bucket edges (1, 6, 24)",0.012462804875968514,0.01610239702823746,0.014470736421111852,0.019021419911909754
A1_calendar,A,0.7468366636697206,0.3759571418262349,0.7540466611972914,0.3600280415027114,0.7379401403766486,0.3609311833508499,0.7392805767000402,0.3402581756757322,"A1 calendar windows on trailing (1, 6, 24)",0.008896523293072,0.015025958475385015,0.014766084497251142,0.019769865826979205
A1_calendar,B,0.751804317104078,0.3572498499748279,0.7629952773944711,0.3666928831613398,0.7384429205530699,0.3393141450861605,0.7501735414421431,0.3480039804492804,"A1 calendar windows on trailing (1, 6, 24)",0.013361396551008098,0.017935704888667414,0.01282173595232805,0.01868890271205942
A1_event50,A,0.7485810091339999,0.3774076651431337,0.754291905254209,0.359239292465886,0.7394104210679624,0.3632905126945195,0.7420387675063471,0.3426534619518764,A1 event windows last50,0.009170588066037544,0.014117152448614168,0.012253137747861853,0.01658583051400958
A1_event50,B,0.7521776667004261,0.3575779553821291,0.7631834590696063,0.3683458497639748,0.7415599180014741,0.3418947194741832,0.7535458517299445,0.3519750411879589,A1 event windows last50,0.010617748698951934,0.015683235907945903,0.009637607339661791,0.01637080857601586
A2_trailing,A,0.744609089201857,0.3720474682039157,0.7536912449760466,0.3589500944051881,0.7369566051017471,0.360012645520288,0.738634803982723,0.339455737940426,"A2 trailing windows (1, 3, 6, 12, 24)",0.00765248410010988,0.01203482268362771,0.015056440993323594,0.019494356464762108
A2_trailing,B,0.751520400465178,0.3565977816034018,0.7622469888164664,0.3678272693091513,0.7382697005650563,0.3389879215293518,0.750080009448986,0.3483239429552858,"A2 trailing windows (1, 3, 6, 12, 24)",0.013250699900121732,0.017609860074049966,0.012166979367480346,0.01950332635386548
A2_gap1,A,0.7457513648230314,0.373508720396278,0.7522450902604245,0.357103218866431,0.7335726745050073,0.3558803062925333,0.7357102518310505,0.3372363966558175,"A2 gap g=1 windows (1, 3, 6, 12, 24)",0.012178690318024099,0.017628414103744716,0.016534838429373977,0.019866822210613477
A2_gap1,B,0.7494442506513966,0.3542794192717918,0.7609919677388942,0.3649023615328773,0.7344977568694732,0.3362928438882184,0.7445533106455328,0.3437118950866318,"A2 gap g=1 windows (1, 3, 6, 12, 24)",0.014946493781923476,0.0179865753835734,0.016438657093361453,0.021190466446245504
A2_bucket,A,0.7456710052565517,0.3737676514620607,0.7540988013544566,0.3600232610705348,0.7358045296977458,0.3583505036915461,0.7377105883865971,0.3379428379426884,"A2 bucket edges (1, 3, 6, 12, 24)",0.009866475558805932,0.015417147770514616,0.016388212967859528,0.02208042312784636
A2_bucket,B,0.7499585612080463,0.3557394177978563,0.7622308454332212,0.3662345636430918,0.736956677484388,0.3369555424689546,0.7464710264750691,0.3437259907029616,"A2 bucket edges (1, 3, 6, 12, 24)",0.013001883723658292,0.01878387532890169,0.01575981895815204,0.0225085729401302
A2_calendar,A,0.7478069126221357,0.3765539647087523,0.7539078134857969,0.3587534861831842,0.7381616761892591,0.361399424241291,0.740071967150558,0.3416049151249877,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",0.009645236432876625,0.015154540467461286,0.013835846335238933,0.017148571058196505
A2_calendar,B,0.7515585468345538,0.3565622739482345,0.7624977811875033,0.367665897932812,0.7385468610163913,0.3393019806231516,0.7498902865474706,0.3486981422338981,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",0.013011685818162477,0.017260293325082887,0.012607494640032746,0.018967755698913902
A2_event50,A,0.7483728582052844,0.3787602422079558,0.7545242361835952,0.3604377995201582,0.7396986354979987,0.3636744977559442,0.7425353625562972,0.343127992316228,A2 event windows last50,0.008674222707285684,0.015085744452011607,0.011988873627298058,0.017309807203930216
A2_event50,B,0.752163778845577,0.3571257332101969,0.7629955915552071,0.3684000878021413,0.7417561839170572,0.3419330323296834,0.7536693639420048,0.3515431952839894,A2 event windows last50,0.010407594928519726,0.015192700880513499,0.009326227613202343,0.016856892518151867
A3_trailing,A,0.7483079780328299,0.3787491816902144,0.7536381692238925,0.3590027754697106,0.7392098064180226,0.3625117051383232,0.7420023043681131,0.3430305099717882,"A3 trailing windows (1, 6, 24, 48, 168)",0.009098171614807304,0.016237476551891172,0.011635864855779388,0.01597226549792241
A3_trailing,B,0.7519771239999959,0.356292916035292,0.7642582137370539,0.3683299548479239,0.7406616975039155,0.3395063605237299,0.7547847075681753,0.3529071418996632,"A3 trailing windows (1, 6, 24, 48, 168)",0.011315426496080416,0.016786555511562107,0.009473506168878654,0.0154228129482607
A3_gap1,A,0.7460469753685386,0.3742289017832227,0.7521158843786432,0.3567887020863893,0.7364583015757988,0.3588341011443011,0.7395282777725829,0.3408636616729792,"A3 gap g=1 windows (1, 6, 24, 48, 168)",0.009588673792739755,0.015394800638921624,0.012587606606060286,0.015925040413410085
A3_gap1,B,0.7504355765943183,0.3542958246508741,0.7622600597803859,0.3660059043907308,0.7390737384090879,0.3403771779061132,0.7513684843370084,0.3494969311904459,"A3 gap g=1 windows (1, 6, 24, 48, 168)",0.0113618381852304,0.013918646744760899,0.010891575443377488,0.016508973200284882
A3_bucket,A,0.7471455615602183,0.3746466749447235,0.7536426760367608,0.3591911005018058,0.7385600355798057,0.3610053101620968,0.7410949423369755,0.3413530975245867,"A3 bucket edges (1, 6, 24, 48, 168)",0.008585525980412623,0.013641364782626675,0.012547733699785346,0.017838002977219103
A3_bucket,B,0.7506445517577418,0.354693694509548,0.7622453257987802,0.3655529483591617,0.7402379234673024,0.3398933783859325,0.7519241183925742,0.3492093307464628,"A3 bucket edges (1, 6, 24, 48, 168)",0.010406628290439368,0.014800316123615542,0.010321207406206012,0.01634361761269887
A3_calendar,A,0.7483499448230259,0.3774107245430668,0.753375375644209,0.3588770985461923,0.7391304588302046,0.3625898996387733,0.7417716544543455,0.3428809388058814,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",0.009219485992821297,0.014820824904293484,0.011603721189863525,0.015996159740310933
A3_calendar,B,0.7517800292209833,0.3564040468382937,0.7641885145091248,0.3675787121784846,0.7413664259986705,0.3410176609171266,0.7547653614410621,0.3531622951050678,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",0.010413603222312773,0.01538638592116709,0.00942315306806274,0.014416417073416787
A3_event50,A,0.7486389273944882,0.3784370299527096,0.7546349667113824,0.3594663863032987,0.7398859117980204,0.3639389748301791,0.7426574983675018,0.3436808637105055,A3 event windows last50,0.008753015596467795,0.014498055122530495,0.011977468343880582,0.0157855225927932
A3_event50,B,0.7524491814824986,0.3574483160922136,0.7643336940400207,0.3694710547195793,0.7422379694543583,0.3422540805347104,0.7551109729201113,0.3541574561105834,A3 event windows last50,0.010211212028140348,0.01519423555750321,0.009222721119909405,0.015313598608995893
A4_trailing,A,0.7456017405649966,0.375092068137673,0.7536418453699982,0.3587708290306203,0.7392381672227747,0.3631543017452573,0.7417426203015045,0.3424306073147498,"A4 trailing windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.006363573342221929,0.011937766392415672,0.011899225068493724,0.016340221715870518
A4_trailing,B,0.7519678715356674,0.3558672614479847,0.7638027398110372,0.3673066335798711,0.7413767637861616,0.3412203063932533,0.7545631182859365,0.3527440015777268,"A4 trailing windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.01059110774950578,0.014646955054731403,0.009239621525100716,0.014562632002144305
A4_gap1,A,0.7451183520908176,0.3730237373197577,0.7524964418717427,0.3572086399633243,0.7367484543133752,0.3598383695856694,0.7396065192188749,0.3410040444890608,"A4 gap g=1 windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.008369897777442348,0.013185367734088294,0.012889922652867813,0.016204595474263506
A4_gap1,B,0.7510408971489981,0.3560952331342218,0.7626386155117975,0.367447243544763,0.7394355462869865,0.3403849445731853,0.7510321784074071,0.3491872347834041,"A4 gap g=1 windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.011605350862011643,0.01571028856103651,0.011606437104390355,0.018260008761358915
A4_bucket,A,0.7464534641104871,0.3756410479319095,0.7536526106247262,0.3604775520621808,0.7380449976859966,0.360969010642437,0.7411850556147266,0.3418760905723151,"A4 bucket edges (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.008408466424490446,0.014672037289472473,0.012467555009999631,0.01860146148986569
A4_bucket,B,0.7507974779879206,0.3556405310110294,0.76190150380824,0.3657779699079092,0.7390784712826448,0.3398382539318378,0.7498073157419847,0.3471909275270257,"A4 bucket edges (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.011719006705275814,0.015802277079191573,0.012094188066255285,0.01858704238088349
A4_calendar,A,0.7473197570009996,0.3772209462181327,0.7535619663426544,0.3580810790224064,0.7391459869636086,0.3628392204790689,0.7416065238323163,0.3423258737771715,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.00817377003739106,0.014381725739063767,0.011955442510338088,0.015755205245234882
A4_event50,A,0.7475099879779774,0.3769464740301469,0.7535227909913954,0.3582311468833087,0.7398846243045338,0.3640526432286624,0.7428793305747963,0.3435517450511576,A4 event windows last50,0.007625363673443575,0.01289383080148454,0.010643460416599138,0.014679401832151107
A4_calendar,B,0.7519294303986108,0.3561827974984202,0.7638988793823437,0.3677769182711152,0.7410390972061363,0.3392795805285999,0.7547090409240976,0.3531064085288068,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.010890333192474566,0.01690321696982028,0.009189838458246058,0.01467050974230838
A4_event50,B,0.7517246958760859,0.3559771457335828,0.7638500655810481,0.3690074875667293,0.7425408808071934,0.3422599742656749,0.7546099290475983,0.3533570607801673,A4 event windows last50,0.009183815068892542,0.013717171467907907,0.009240136533449794,0.015650426786561977


==> tables/te_vs_note_summary.csv <==
run_id,description,test_roc_auc_te_mean,test_roc_auc_te_std,test_roc_auc_note_mean,test_roc_auc_note_std,delta_test_roc_auc_te_minus_note_mean,delta_test_roc_auc_te_minus_note_std,test_pr_auc_te_mean,test_pr_auc_te_std,test_pr_auc_note_mean,test_pr_auc_note_std,delta_test_pr_auc_te_minus_note_mean,delta_test_pr_auc_te_minus_note_std
A2_gap1,"A2 gap g=1 windows (1, 3, 6, 12, 24)",0.7475978077372141,0.002611264611384765,0.7340352156872403,0.0006541320130699005,0.013562592049973787,0.0019571325983148645,0.36389406983403494,0.013597169222602318,0.3460865750903759,0.013850427492327632,0.017807494743659058,0.00025325826972531486
A1_gap1,"A1 gap g=1 windows (1, 6, 24)",0.7468889936307544,0.0038739732397286746,0.7347191107745084,0.0009882519893905021,0.01216988285624604,0.002885721250338172,0.3638358375420483,0.01152018358952741,0.346936985245762,0.013671580828352143,0.016898852296286293,0.0021513972388247336
A2_bucket,"A2 bucket edges (1, 3, 6, 12, 24)",0.747814783232299,0.003031759888018535,0.7363806035910669,0.0008146915128637627,0.011434179641232112,0.0022170683751547723,0.3647535346299585,0.012747886276774544,0.34765302308025037,0.015128522163717672,0.017100511549708153,0.0023806358869431273
A2_calendar,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",0.7496827297283448,0.0026528059921322815,0.7383542686028253,0.00027236680327537104,0.011328461125519551,0.0023804391888569104,0.36655811932849336,0.014136260104146599,0.35035070243222133,0.015625252229273783,0.016207416896272087,0.0014889921251271846
A1_trailing,"A1 trailing windows (1, 6, 24)",0.7492008644630883,0.0026585533732590362,0.7378908805081467,0.0010482849028264,0.011309983954941705,0.0016102684704326364,0.3662768145622139,0.013886224858029383,0.34996255433583384,0.015133101689463798,0.01631426022638005,0.0012468768314344155
A1_calendar,"A1 calendar windows on trailing (1, 6, 24)",0.7493204903868993,0.003512661430018798,0.7381915304648592,0.0003555192721937109,0.01112895992204005,0.0031571421578250876,0.36660349590053143,0.013228052925765744,0.3501226642185052,0.015285554346130962,0.016480831682026215,0.002057501420365219
A3_gap1,"A3 gap g=1 windows (1, 6, 24, 48, 168)",0.7482412759814284,0.0031032096866723956,0.7377660199924434,0.0018493931205837359,0.010475255988985077,0.00125381656608866,0.3642623632170484,0.014094814010198194,0.3496056395252072,0.013051015581562216,0.014656723691841261,0.0010437984286359781
A2_trailing,"A2 trailing windows (1, 3, 6, 12, 24)",0.7480647448335175,0.004887035061185249,0.7376131528334017,0.000928498706451195,0.010451592000115806,0.003958536354734054,0.36432262490365874,0.010924578162430343,0.3495002835248199,0.014866724906566472,0.014822341378838838,0.00394214674413613
A1_bucket,"A1 bucket edges (1, 6, 24)",0.7475580885756855,0.004318107186802183,0.737179249438423,0.0013709345756033615,0.010378839137262563,0.0029471726111988212,0.3635687059364341,0.0122404399620932,0.3488876105477125,0.01425046401691966,0.014681095388721588,0.0020100240548264602
A3_trailing,"A3 trailing windows (1, 6, 24, 48, 168)",0.7501425510164129,0.0025944779945463905,0.7399357519609691,0.0010266420323791997,0.01020679905544386,0.0015678359621671906,0.36752104886275316,0.015878977724722174,0.3510090328310266,0.016267235180512346,0.01651201603172664,0.00038825745579017256
A4_bucket,"A4 bucket edges (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.7486254710492038,0.0030716816703017314,0.7385617344843207,0.0007307761883671805,0.01006373656488313,0.0023409054819345508,0.36564078947146944,0.014142501141990619,0.35040363228713745,0.014941701361667852,0.015237157184332023,0.0007992002196772337
A4_gap1,"A4 gap g=1 windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.7480796246199078,0.004187871772522359,0.7380920003001809,0.0019000609562124778,0.009987624319726995,0.002287810816309881,0.3645594852269898,0.01197026010493727,0.3501116570794274,0.0137556487436315,0.014447828147562403,0.0017853886386942303
A1_event50,A1 event windows last50,0.750379337917213,0.002543220954825823,0.7404851695347183,0.0015199238578258415,0.009894168382494739,0.0010232970969999817,0.36749281026263136,0.014021722240967403,0.35259261608435133,0.015129110474964957,0.014900194178280035,0.0011073882339975567
A3_calendar,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",0.7500649870220046,0.0024254359378378856,0.7402484424144375,0.00158106754733277,0.009816544607567035,0.0008443683905051154,0.36690738569068027,0.01485396425524532,0.35180378027794995,0.015253876285451407,0.015103605412730287,0.0003999120302060861
A2_event50,A2 event windows last50,0.7502683185254306,0.002680585691690887,0.740727409707528,0.0014549064397359078,0.009540908817902705,0.0012256792519549796,0.36794298770907635,0.015297908019956676,0.3528037650428138,0.015373537635841858,0.015139222666262553,7.562961588518198e-05
A4_calendar,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.7496245936998052,0.003259531318506114,0.7400925420848724,0.0013386310900250433,0.009532051614932813,0.0019209002284810703,0.3667018718582764,0.014876217623319785,0.35105940050383444,0.01665918117129013,0.015642471354442022,0.0017829635479703432
A3_bucket,"A3 bucket edges (1, 6, 24, 48, 168)",0.74889505665898,0.0024741596959741473,0.739398979523554,0.0011864459033197492,0.009496077135425995,0.001287713792654398,0.36467018472713575,0.014108887770595078,0.35044934427401464,0.01492839012287355,0.014220840453121109,0.0008195023522784709
A3_event50,A3 event windows last50,0.7505440544384934,0.0026942565036759108,0.7410619406261894,0.001663155918538222,0.009482113812304072,0.0010311005851376888,0.36794267302246164,0.014841261899140801,0.35309652768244476,0.01533353580563941,0.014846145340016853,0.0004922739064986072
A4_trailing,"A4 trailing windows (1, 2, 4, 8, 16, 24, 48, 96, 168)",0.7487848060503319,0.004501534379282975,0.7403074655044681,0.0015122161321931128,0.008477340545863854,0.0029893182470898624,0.36547966479282884,0.013593991177279092,0.3521873040692553,0.015509676851916258,0.013292360723573537,0.0019156856746371652
A4_event50,A4 event windows last50,0.7496173419270317,0.0029802485354730322,0.7412127525558636,0.0018782569856014295,0.008404589371168059,0.0011019915498716028,0.36646180988186483,0.014827554235427441,0.35315630874716863,0.015409744003882056,0.013305501134696224,0.0005821897684546137


==> tables/te_vs_timeagg_inference_test.csv <==
fold_id,candidate,baseline,delta_roc_auc,delta_roc_ci_low,delta_roc_ci_high,delta_roc_p_value,delta_pr_auc,delta_pr_ci_low,delta_pr_ci_high
A,A3_trailing,TE_only,0.0065595921955746705,0.00600056964814081,0.007118614743008531,0.0,0.009387706728333651,0.0076398499219104575,0.0111478303179914
A,A3_event50,TE_only,0.00689054155723301,0.006320489100536395,0.007460594013929625,0.0,0.00919308374979285,0.007614341840239384,0.01062199660255521
A,A3_event50,A3_trailing,0.0003309493616583392,4.1694005228297935e-05,0.0006202047180883805,0.024930483031139872,-0.0001946229785407999,-0.0009937104621249248,0.0005531707974372352
B,A3_trailing,TE_only,0.008158901376647876,0.007476416260838333,0.008841386492457418,0.0,0.008404423879660776,0.0062038731226453465,0.011044061257970432
B,A3_event50,TE_only,0.00863095885915044,0.007925742668407142,0.009336175049893737,0.0,0.00956166310375987,0.0071943532880545365,0.012039991076723155
B,A3_event50,A3_trailing,0.00047205748250256363,0.00018224342859250346,0.0007618715364126239,0.0014107340884259578,0.0011572392240990935,0.0003892652039830802,0.002092719109906504


==> tables/te_vs_timeagg_metrics_selected_runs.csv <==
run_key,test_roc_auc,test_pr_auc,val_roc_auc,val_pr_auc,best_iteration,run_dir
A3_event50_foldA,0.7486389273944882,0.37843702995270967,0.7546349667113824,0.3594663863032987,781,runs/20251221_064852_paper_full_grid_10pct_A3_event50_foldA
A3_event50_foldB,0.7524491814824986,0.35744831609221367,0.7643336940400207,0.3694710547195793,418,runs/20251221_065648_paper_full_grid_10pct_A3_event50_foldB
A3_trailing_foldA,0.7483079780328299,0.37874918169021443,0.7536381692238925,0.3590027754697106,476,runs/20251221_055523_paper_full_grid_10pct_A3_trailing_foldA
A3_trailing_foldB,0.7519771239999959,0.35629291603529206,0.7642582137370539,0.3683299548479239,397,runs/20251221_060137_paper_full_grid_10pct_A3_trailing_foldB
TE_only_foldA,0.7417483858372551,0.3693079095351697,0.7494226824265163,0.3553466563099082,523,runs/20251222_040821_paper_teonly_10pct_foldA
TE_only_foldB,0.7438182226233482,0.34795721219108655,0.7606902798147032,0.3655820628113552,348,runs/20251222_041044_paper_teonly_10pct_foldB


==> tables/top_specs_absolute_metrics_10pct_te_timeagg.csv <==
run_id,description,fold_id,test_roc_auc,test_pr_auc,val_roc_auc,val_pr_auc,train_roc_auc,train_pr_auc,best_iteration,test_roc_auc_mean,test_pr_auc_mean,run_dir
A3_event50,A3 event windows last50,A,0.7486389273944882,0.3784370299527096,0.7546349667113824,0.3594663863032987,0.7622107759953431,0.3992961092610586,781,0.7505440544384934,0.3679426730224616,/home/mykola/repos/kaggle_clicks/runs/20251221_064852_paper_full_grid_10pct_A3_event50_foldA
A3_event50,A3 event windows last50,B,0.7524491814824986,0.3574483160922136,0.7643336940400207,0.3694710547195793,0.7542530726783724,0.3936986629164738,418,0.7505440544384934,0.3679426730224616,/home/mykola/repos/kaggle_clicks/runs/20251221_065648_paper_full_grid_10pct_A3_event50_foldB
A1_event50,A1 event windows last50,A,0.7485810091339999,0.3774076651431337,0.754291905254209,0.359239292465886,0.7597266731728622,0.3953447583612612,608,0.750379337917213,0.3674928102626313,/home/mykola/repos/kaggle_clicks/runs/20251221_043522_paper_full_grid_10pct_A1_event50_foldA
A1_event50,A1 event windows last50,B,0.7521776667004261,0.3575779553821291,0.7631834590696063,0.3683458497639748,0.7526354958063531,0.3915225957308489,357,0.750379337917213,0.3674928102626313,/home/mykola/repos/kaggle_clicks/runs/20251221_044119_paper_full_grid_10pct_A1_event50_foldB
A2_event50,A2 event windows last50,A,0.7483728582052844,0.3787602422079558,0.7545242361835952,0.3604377995201582,0.7619755146003193,0.398928573741393,772,0.7502683185254306,0.3679429877090763,/home/mykola/repos/kaggle_clicks/runs/20251221_054046_paper_full_grid_10pct_A2_event50_foldA
A2_event50,A2 event windows last50,B,0.752163778845577,0.3571257332101969,0.7629955915552071,0.3684000878021413,0.7523054229304539,0.3912019363731943,337,0.7502683185254306,0.3679429877090763,/home/mykola/repos/kaggle_clicks/runs/20251221_054840_paper_full_grid_10pct_A2_event50_foldB
A3_trailing,"A3 trailing windows (1, 6, 24, 48, 168)",A,0.7483079780328299,0.3787491816902144,0.7536381692238925,0.3590027754697106,0.7582356851378782,0.3929220254745889,476,0.7501425510164129,0.3675210488627531,/home/mykola/repos/kaggle_clicks/runs/20251221_055523_paper_full_grid_10pct_A3_trailing_foldA
A3_trailing,"A3 trailing windows (1, 6, 24, 48, 168)",B,0.7519771239999959,0.356292916035292,0.7642582137370539,0.3683299548479239,0.7539705444554758,0.393240358181727,397,0.7501425510164129,0.3675210488627531,/home/mykola/repos/kaggle_clicks/runs/20251221_060137_paper_full_grid_10pct_A3_trailing_foldB
A3_calendar,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",A,0.7483499448230259,0.3774107245430668,0.753375375644209,0.3588770985461923,0.7599742506745802,0.3955430736699131,602,0.7500649870220046,0.3669073856906802,/home/mykola/repos/kaggle_clicks/runs/20251221_063436_paper_full_grid_10pct_A3_calendar_foldA
A3_calendar,"A3 calendar windows on trailing (1, 6, 24, 48, 168)",B,0.7517800292209833,0.3564040468382937,0.7641885145091248,0.3675787121784846,0.7527437357590346,0.3916218095322505,336,0.7500649870220046,0.3669073856906802,/home/mykola/repos/kaggle_clicks/runs/20251221_064207_paper_full_grid_10pct_A3_calendar_foldB
A2_calendar,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",A,0.7478069126221357,0.3765539647087523,0.7539078134857969,0.3587534861831842,0.7587137946437005,0.3938066294902811,528,0.7496827297283448,0.3665581193284933,/home/mykola/repos/kaggle_clicks/runs/20251221_052644_paper_full_grid_10pct_A2_calendar_foldA
A2_calendar,"A2 calendar windows on trailing (1, 3, 6, 12, 24)",B,0.7515585468345538,0.3565622739482345,0.7624977811875033,0.367665897932812,0.7520110682270617,0.3906649714837459,336,0.7496827297283448,0.3665581193284933,/home/mykola/repos/kaggle_clicks/runs/20251221_053406_paper_full_grid_10pct_A2_calendar_foldB
A4_calendar,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",A,0.7473197570009996,0.3772209462181327,0.7535619663426544,0.3580810790224064,0.7574364169327271,0.391660015333779,425,0.7496245936998052,0.3667018718582764,/home/mykola/repos/kaggle_clicks/runs/20251221_184655_paper_full_grid_10pct_A4_calendar_foldA
A4_calendar,"A4 calendar windows on trailing (1, 2, 4, 8, 16, 24, 48, 96, 168)",B,0.7519294303986108,0.3561827974984202,0.7638988793823437,0.3677769182711152,0.7530737605252374,0.391968817030858,354,0.7496245936998052,0.3667018718582764,/home/mykola/repos/kaggle_clicks/runs/20251221_190252_paper_full_grid_10pct_A4_calendar_foldB
A4_event50,A4 event windows last50,A,0.7475099879779774,0.3769464740301469,0.7535227909913954,0.3582311468833087,0.755058954212256,0.3881804943368807,307,0.7496173419270317,0.3664618098818648,/home/mykola/repos/kaggle_clicks/runs/20251221_190253_paper_full_grid_10pct_A4_event50_foldA
A4_event50,A4 event windows last50,B,0.7517246958760859,0.3559771457335828,0.7638500655810481,0.3690074875667293,0.7547633422632928,0.3947240057620695,451,0.7496173419270317,0.3664618098818648,/home/mykola/repos/kaggle_clicks/runs/20251221_191654_paper_full_grid_10pct_A4_event50_foldB

